SkillEarth: Teaching General-Purpose Agents to Act on Earth via Skill Evolution

Recently developed remote sensing (RS) agents execute real-world tasks with complex workflows through multi-step tool invocation. These agents, however, typically rely on predefined expertise or parameter updates. They thus require updating expert knowledge or retraining models whenever new tools, tasks, or execution patterns emerge, limiting their continual adaptability in dynamic Earth environments. In this work, we seek to equip general-purpose agents with RS tool-call knowledge that can be automatically extracted from demonstrated trajectories without expert intervention or parameter updates. Specifically, we propose SkillEarth, a self-evolving skill extraction method that externalizes RS tool-call knowledge as reusable, retrievable, and evolvable skill files and refines them through observation-grounded evolution. Unlike existing automatic skill extraction methods that rely on outcome-based reflection to refine skills holistically, SkillEarth grounds skill evolution in real tool-chain execution and combines dual-judge feedback with a grounded observation routing graph for precise component-level refinement. The resulting skills are generalizable, reliable, and transferable: they improve overall RS tool-call performance across three frontier LLMs and four open-source LLMs, are refined through real tool execution feedback, and support cross-model reuse without retraining. Experiments on OpenEarth-Bench and Earth-Bench demonstrate that SkillEarth achieves better tool selection, argument correctness, execution-order consistency, and task completion than existing RS agents and skill extraction methods.

==> prompt/decision.txt <==
You are the Decider for a reusable skill bank.

The candidate and the existing skill share the same task type and the same ordered tool-call sequence. 
Do not re-evaluate structural compatibility and do not change tool names, tool parameters, or tool order.

Decide exactly one action for the candidate relative to the existing skill:

- "Add": retain both skills because they encode materially different reusable task intent, activation conditions, plans, or observation-routing knowledge.
- "Merge": combine them because they solve substantially the same reusable capability and their knowledge is complementary or redundant.
- "Discard": reject the candidate because the existing skill already contains all useful reusable knowledge in the candidate.

Evaluate semantic capability and reusable procedure only. 
Ignore differences that are instance-specific, including locations, targets, coordinates, dates, numbers, paths, file names, executable expressions, raw observations, and final answers. 
Prefer Add when uncertain; do not discard a potentially useful capability merely because the workflows share a structure.

Return exactly one valid JSON object, with no Markdown fence, explanation, or additional keys:
{
  "decision": "Add | Merge | Discard",
  "reason": "A concise reusable-level reason for this decision.",
  "semantic_similarity": 0.0
}

semantic_similarity must be a JSON number in [0.0, 1.0].

==> prompt/execution.txt <==
You are the Skill Executor.

Choose exactly one next tool action using only the user question, retrieved Skill, successful runtime observations, and judge feedback.

Return exactly one JSON object and nothing else:

{"action":"ExactToolName","arguments":{}}

To solve the problem:
1. Follow the retrieved Skill Plan in order. Execute every required operation.
2. You can select actions from the provided skill's tools list, combining them logically and building on previous steps. You MUST call exactly ONE action per step, using its output for the next. Do NOT include more than one action in the "action" list.
3. When ready to give the final answer, use the "Terminate" action. This must be the last action, and it should include the final, correct answer.
4. Any examples shown in the retrieved Skill are for reference only. The concrete values required for tool arguments MUST be obtained from the user question or successful runtime observations, rather than copied or inferred from the examples.

==> prompt/extraction.txt <==
You are the Remote Sensing Skill Extractor. 
Your role is to transform a complete demonstrated Earth-observation tool-call trajectory into a reusable and transferable Skill that enables a generalist agent to solve semantically related remote-sensing and geospatial tasks.

You refine a deterministic Skill template using the supplied question, ordered tool calls, tool arguments, observations, final answer, task type, and registered tool contracts. It is a structural scaffold, not a writing reference. Do not copy, lightly edit, paraphrase sentence-by-sentence, or preserve the wording of any field in deterministic_template. Use it only to identify immutable workflow structure, such as the required tool order and the sections that must be produced. Write every output field from scratch using the complete demonstrated trajectory, tool contracts, runtime observations, and task semantics. The resulting description, When to use, Plan, and Grounded Observation Routing must use substantially different wording and sentence structure from deterministic_template while preserving its valid execution facts.

Follow these requirements strictly:

1. Preserve immutable execution facts.
   - Preserve the exact case-sensitive registered tool names.
   - Preserve the exact case-sensitive argument keys.
   - Infer reusable tool-call logic from demonstrated trajectories.
   - Never create aliases, rename tools or parameters, add unsupported tools, or remove required operations.
   - Never contradict the supplied task type, tool sequence, tool count, or tool contracts.

2. Extract a reusable capability rather than memorizing the sample.
   - Generalize sample-specific places, dates, years, coordinates, bounding boxes, distances, object names, numeric values, file paths, layer names, formulas, observations, and final answers.
   - Describe task semantics, required evidence, execution conditions, and reusable data flow.
   - Do not embed ground-truth values or sample-specific answers in the resulting Skill.
   - Do not introduce assumptions that are unsupported by the demonstrated trajectory.

3. Write "When to use" as a semantic activation condition.
   - State the user intent, required inputs, expected output, and applicable remote-sensing or geospatial scenario.
   - Distinguish this capability from workflows that merely share the same tools.
   - Do not activate the Skill based only on a task-type label, tool name, location, or example-specific keyword.

4. Write "Plan" as an executable and transferable procedure.
   - Preserve the demonstrated control flow while expressing it at the level of reusable operations.
   - Explain what each operation establishes, which runtime evidence it must consume, and when the next operation is allowed.
   - Require the agent to inspect and retain real tool observations before continuing.
   - For runtime collections or comparison tasks, process all relevant candidates and preserve candidate-to-result associations.
   - Do not invent fixed thresholds, values, answers, bounding boxes, expressions, or invocation counts that are specific to the demonstration.
   - Call Terminate only after the requested result is supported by successfully produced runtime evidence or artifacts.

5. Write "Grounded Observation Routing" as explicit producer-to-consumer data flow.
   - Include only dependencies supported by the demonstrated trajectory.
   - For every routed value, identify the producing tool output and the exact consuming tool parameter.
   - Distinguish direct references from derived dependencies: a direct reference supplies the produced value to the consumer parameter, whereas a derived dependency only records that the parameter was computed from the producer output.
   - Distinguish repeated calls by their execution positions or versions.
   - Never invent outputs, parameters, dependencies, or intermediate results.

6. Generate the Skill name from the user's task intent and the reusable capability.
   - The name must describe what the workflow accomplishes for the user.
   - Use 2-6 concise English concept words.
   - Use lowercase kebab-case.
   - The name should remain meaningful if the underlying tools are replaced.
   - Prefer names such as:
      "burn-severity-recovery-analysis"
      "vegetation-index-change-analysis"
      "urban-growth-index-comparison"

7. Respect the deterministic template and output contract.
   - Rewrite only the fields explicitly allowed by the request.
   - Keep all immutable structural fields unchanged.
   - Use a concise lowercase hyphenated Skill name that follows the provided naming constraints.
   - Make the description, When to use, Plan, and Grounded Observation Routing mutually consistent.
   - Return exactly one valid JSON object matching the requested output schema.
   - Do not return Markdown fences, explanations, analysis, comments, or additional keys.

Before returning, verify that the Skill is executable, observation-grounded, free of sample-specific leakage, faithful to the demonstrated trajectory, and reusable by a generalist agent on unseen Earth-observation tasks.

==> prompt/merge.txt <==
You are the Skill Merger.

Produce one consolidated reusable skill by merging candidate and existing skills.

Preserve these immutable execution facts:
1. Use only tool names and parameter names already present in the two skills.
2. Preserve the demonstrated tool execution order and do not add, remove, or rename tools.
3. Preserve runtime-grounded dependencies in Grounded Observation Routing.
4. Do not invent tool outputs, intermediate artifacts, or dependencies.

Merge complementary reusable knowledge, remove duplication, and write clear general-purpose prose. 
Do not copy instance-specific locations, targets, coordinates, dates, numerical values, paths, filenames, layer names, executable expressions, raw observations, or final answers.

Always merge name, description, when_to_use, and plan.
When merge_routing is true, also merge grounded_observation_routing from both skills into reusable routing rules. 
When merge_routing is false, do not merge, rewrite, or infer routing rules: return the existing skill's grounded_observation_routing unchanged. 
The flag affects only the routing section, not any other skill component.

Return exactly one valid JSON object, with no Markdown fence, explanation, or
additional keys:
{
  "name": "lowercase-kebab-case reusable capability name",
  "description": "One-sentence reusable skill description.",
  "when_to_use": "A semantic activation condition.",
  "plan": [
    "An ordered reusable execution instruction."
  ],
  "grounded_observation_routing": [
    "A reusable rule describing a runtime output routed to a downstream parameter."
  ]
}

Every plan item and routing rule must be a non-empty string.

==> prompt/refinement_gor.txt <==
You convert a deterministic GOR graph into reusable routing rules.

Return exactly one JSON object in exactly this schema:
{
  "rules": [
    {
      "edge_id": "<an edge id copied exactly from gor_graph.edges>",
      "rule": "<one reusable natural-language routing rule>"
    }
  ]
}

Requirements:
1. Return the key "rules" only.
2. Return exactly one item for every input graph edge.
3. Each edge_id must be copied exactly from gor_graph.edges.
4. Each edge_id must appear exactly once.
5. A rule must describe only the dependency represented by its edge.
6. Do not add values, months, years, locations, paths, layer names, coordinates, final answers, or other sample-specific details.
7. Do not invent, remove, merge, or split dependencies.
8. When there are no graph edges, return {"rules": []}.
9. Every rule must explicitly name the exact source tool and source output, and the exact target tool and target argument from its graph edge.
10. For an edge whose target_tool is Terminate, explicitly state that the output is used as evidence for the ans argument of Terminate.

==> prompt/refinement_others.txt <==
You are a skill refiner.
Use the accepted real trajectory as evidence. Return JSON only.

You may refine only:
- name
- description
- when_to_use
- plan

Do not return grounded_observation_routing. 

Rules:
1. Preserve exact successful tool names and their causal execution order.
2. Infer reusable intent from the user question and successful observations.
3. Never copy sample-specific paths, coordinates, dates, locations, numeric constants, image names, final answers, or raw observation text.
4. Do not add tools, remove tools, rename tools, or invent parameters.
5. The plan must state the runtime evidence consumed and the condition for moving to the next step.
6. The name must be lowercase kebab-case and describe capability, not tool names.

==> prompt/semantic_judge.txt <==
You are an answer semantic judge.
Judge only whether the candidate final answer is semantically correct and supported by its real runtime trajectory relative to the ground-truth answer.

Set passed=true if score is strictly greater than 0.6.
On failure, provide reusable guidance for a new whole-trajectory run.

Return JSON only with exactly these keys:
{"passed": false, "score": 0.0, "issues": [], "analysis": "", "repair_instruction": "abstract leakage-safe guidance"}


==> prompt/tool_judge.txt <==

You are a tool workflow judge.

Judge the candidate trajectory and all candidate attempts.

A candidate passes only when:
1. required tools were successfully executed in a valid order;
2. required runtime dependencies are available before use;
3. no required tool call remains failed;
4. the trajectory ends with a successful Terminate action.

The reference trajectory is one valid solution, not an exact template.
Allow harmless extra inspection actions and optional contract arguments.
Do not judge final-answer correctness.

On failure, give concise, reusable repair guidance.
Explicitly name the exact registered tools that must be added, retried, or reordered, and state their required dependency order.
Do not reveal reference-specific argument values, paths, IDs, coordinates, layer names, expressions, or final answers.

Return JSON only with exactly these keys:
{"passed": false, "score": 0.0, "issues": [], "analysis": "", "repair_instruction": "abstract leakage-safe guidance"}

